Low-energy proton capture reactions in the mass region 55-60

Low energy proton capture reactions in the mass 55-60 region are studied in a microscopic optical model. Nuclear density profile is calculated using the relativistic mean field theory. The DDM3Y interaction is folded with the theoretical density to obtain the proton-nucleus optical potential. A definite set of normalization parameters has been obtained for the concerned mass region by comparing with all available experimental data in this mass region. These parameters have been used to obtain proton capture rates for astrophysically important reactions in this mass region.

==> supplementary/README.TXT <==
There are two directories. One contains the S-factors and the other contains the 
reaction rates.

Directory s-factors :
-------------------

1. Co59(p,g)s-factor -> S-factor for the proton capture on Co-59 target.  
2. Fe58(p,g)s-factor -> S-factor for the proton capture on Fe-58 target.  
3. Mn55(p,g)s-factor -> S-factor for the proton capture on Mn-55 target.  
4. Ni58(p,g)s-factor -> S-factor for the proton capture on Ni-58 target.  
5. Ni60(p,g)s-factor -> S-factor for the proton capture on Ni-60 target.  


Directory rates :
-----------------

1. Cu57(p,g)rates -> Reaction rate for proton capture on Cu-57 as a function of temperature. 
2. Cu59(p,g)rates -> Reaction rate for proton capture on Cu-59 as a function of temperature. 
3. Ni56(p,g)rates -> Reaction rate for proton capture on Ni-56 as a function of temperature. 


